MetaSynth: Meta-Prompting-Driven Agentic Scaffolds for Diverse Synthetic Data Generation

Recent smaller language models such Phi-3.5 and Phi-4 rely on synthetic data generated using larger Language models. Questions remain about leveraging synthetic data for other use cases, such as adapting LLMs to specific domains. A key limitation of synthetic data is low diversity, which negatively impacts its downstream applicability for improving other models. To address this, we propose MetaSynth, a method for generating synthetic data that enhances diversity through meta-prompting, where a language model orchestrates multiple "expert" LLM agents to collaboratively generate data. Using only 25 million tokens of synthetic data generated with MetaSynth, we successfully adapt a well-trained LLM (Mistral-7B-v0.3) to two specialized domains-Finance and Biomedicine-without compromising the capabilities of the resulting model in general tasks. In addition, we evaluate the diversity of our synthetic data using seven automated metrics, and find that it approaches the diversity of LLM pre-training corpora. Continually pre-training Mistral-7B-v0.3 with MetaSynth notably outperforms the base LLM, showing improvements of up to 4.08% in Finance and 13.75% in Biomedicine. The same model shows degraded performance when trained on data generated using a template prompt, even when the template includes prior generations and varying In-Context exemplars of real data. Our findings suggest that a few million tokens of diverse synthetic data without mixing any real data, is sufficient for effective domain adaptation when using MetaSynth.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> latex/figures/medical_tasks_.txt <==
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Program Execution
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Wellness Plan
Explanation
Explanation
Ethics Classification
Question Answering
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Question Answering
Ethics Classification
Question Answering
Explanation
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Policy
Explanation
Question Answering
Ethics Classification
Explanation
Ethics Classification
Ethics Classification
Product Development Strategy
Explanation
Explanation
Mathematics
Explanation
Ethics Classification
Misc.
Explanation
Answerability Classification
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Program Execution
Scientific Researcher
Ethics Classification
Question Generation
Explanation
Explanation
Explanation
Explanation
Explanation
Data to Text
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Question Answering
Explanation
Case Study
Ethics Classification
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Question Answering
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Answerability Classification
Ethics Classification
Explanation
Ethics Classification
Ethics Classification
Explanation
Summarization
Explanation
Miscellaneous
Question Answering
Summarization
Ethics Classification
Explanation
Explanation
Research Methodology
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Exercise
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Reflection
Explanation
Research Proposal
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Question Answering
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Answerability Classification
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Misc.
Question Answering
Ethics Classification
Question Answering
Question Answering
Question Answering
Misc.
Explanation
Question Answering
Ethics Classification
Explanation
Dialogue Generation
Event Planning
Fill in The Blank
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Ethics Classification
Treatment Plan
Explanation
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Paper Review
Question Answering
Explanation
Question Answering
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Ethics Classification
Explanation
Program Execution
Explanation
Explanation
Question Answering
Question Answering
Clinical Trial Design
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Question Answering
Question Answering
Explanation
Explanation
Explanation
Explanation
Data to Text
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Decomposition
Explanation
Explanation
Explanation
Explanation
Question Answering
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Treatment
Explanation
Question Answering
Explanation
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Answerability Classification
Explanation
Question Answering
Explanation
Ethics Classification
Question Answering
Question Answering
Question Answering
Question Answering
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Question Generation
Misc.
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Question Answering
Program Execution
Explanation
Ethics Classification
Question Answering
Ethics Classification
Explanation
Explanation
Ethics Classification
Question Answering
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Question Answering
Ethics Classification
Ethics Classification
Dialogue Generation
Question Answering
Explanation
Question Answering
Question Generation
Ethics Classification
Question Answering
Explanation
Ethics Classification
Question Decomposition
Explanation
Explanation
Explanation
Explanation
Question Answering
Question Answering
Explanation
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Question Answering
Explanation
Question Answering
Explanation
Explanation
Question Answering
Ethics Classification
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Question Answering
Ethics Classification
Question Answering
Ethics Classification
Product Design
Question Answering
Explanation
Ethics Classification
Explanation
Question Answering
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Ethics Classification
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Question Answering
Ethics Classification
Explanation
Explanation
Public Health
Explanation
Ethics Classification
Explanation
Explanation
Product Design
Ethics Classification
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Question Answering
Explanation
Ethics Classification
Explanation
Market Access
Explanation
Explanation
Explanation
Question Answering
Explanation
Explanation
Question Answering
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Question Answering
Ethics Classification
Ethics Classification
Question Answering
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Explanation
Question Answering
Question Answering
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Question Answering
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Ethics Classification
Explanation
Explanation
Dialogue Generation
Question Answering
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Question Decomposition
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Ethics Classification
Research Protocol
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Explanation
Explanation
Dialogue Generation
Explanation
Program Execution
Question Answering
Explanation
Plan Creation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Answering
Explanation
Question Answering
Explanation
Question Answering
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Misc.
Explanation
Explanation
Question Answering
Explanation
Question Answering
Explanation
Explanation
Question Answering
Misc.
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Explanation
Medicine
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Coherence Classification
Question Answering
Ethics Classification
Explanation
Critical Thinking
Ethics Classification
Explanation
Explanation
Question Answering
Question Answering
Ethics Classification
Explanation
Explanation
Question Answering
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Question Answering
Dialogue Generation
Ethics Classification
Business Plan
Ethics Classification
Explanation
Misc.
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Question Answering
Explanation
Ethics Classification
Question Answering
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Dialogue Generation
Question Answering
Research
Explanation
Dialogue Generation
Explanation
Explanation
Explanation
Explanation
Explanation
Question Generation
Misc.
Ethics Classification
Ethics Classification
Question Answering
Question Answering
Explanation
Explanation
Mathematics
Explanation
Question Answering
Ethics Classification
Question Answering
Explanation
Explanation
Ethics Classification
Question Answering
Ethics Classification
Question Answering
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Text Completion
Explanation
Ethics Classification
Ethics Classification
Dialogue Generation
Ethics Classification
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Explanation
Question Answering
Question Answering
Question Answering
Question Answering
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Question Answering
Explanation
Question Answering
Ethics Classification
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Question Answering
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Research Study Proposal
Ethics Classification
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Story Composition
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Question Answering
Explanation
Question Answering
Ethics Classification
Ethics Classification
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Question Decomposition
Question Generation
Ethics Classification
Explanation
Question Answering
Explanation
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Ethics Classification
Answerability Classification
Question Answering
Ethics Classification
Explanation
Question Answering
Marketing Strategy
Explanation
Story Composition
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Ethics Classification
Explanation
Explanation
Question Generation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Question Generation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Explanation
Ethics Classification
Question Answering
Explanation
Question Answering
Curriculum Design
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Answerability Classification
Explanation
Question Answering
Explanation
Explanation
Explanation
Marketing Strategy
Explanation
Ethics Classification
Explanation
Ethics Classification
Explanation
Mathematics
Question Answering
Explanation
Explanation
Ethics Classification
Question Answering
Question Answering
Question Answering
Ethics Classification
Explanation
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Explanation
Explanation
Explanation
Question Answering
Mathematics
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Question Answering
Ethics Classification
Answerability Classification
Question Answering
Explanation
Question Answering
Question Answering
Explanation
Misc.
Question Answering
Question Answering
Ethics Classification
Explanation
Question Decomposition
Question Answering
Explanation
Explanation
Misc.
Ethics Classification
Explanation
Ethics Classification
Letter Writing
Ethics Classification
Question Answering
Question Answering
Question Answering
Question Answering
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Explanation
Question Answering
Ethics Classification
Research Strategy
Explanation
Explanation
Explanation
Question Answering
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Answering
Question Answering
Explanation
Ethics Classification
Ethics Classification
Question Answering
Question Answering
Question Answering
Explanation
Question Answering
Explanation
Explanation
Dialogue Generation
Question Answering
Explanation
Explanation
Explanation
Explanation
Explanation
Question Answering
Explanation
Dialogue Generation
Dialogue Generation
Explanation
Misc.
Question Answering
Ethics Classification
Question Generation
Question Answering
Story Composition
Ethics Classification
Explanation
Explanation
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Explanation
Explanation
Question Answering
Question Answering
Question Answering
Explanation
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Ethics Classification
Explanation
Explanation
Ethics Classification
Ethics Classification
Explanation
Question Answering
Question Answering
Explanation
Ethics Classification
Explanation
Ethics Classification
Question Answering
Dialogue Generation
Explanation
Explanation

